Energy Patterns for Web: An Exploratory Study

As the energy footprint generated by software is increasing at an alarming rate, understanding how to develop energy-efficient applications has become a necessity. Previous work has introduced catalogs of coding practices, also known as energy patterns. These patterns are yet limited to Mobile or third-party libraries. In this study, we focus on the Web domain--a main source of energy consumption. First, we investigated whether and how Mobile energy patterns could be ported to this domain and found that 20 patterns could be ported. Then, we interviewed six expert web developers from different companies to challenge the ported patterns. Most developers expressed concerns for antipatterns, specifically with functional antipatterns, and were able to formulate guidelines to locate these patterns in the source code. Finally, to quantify the effect of Web energy patterns on energy consumption, we set up an automated pipeline to evaluate two ported patterns: 'Dynamic Retry Delay' (DRD) and 'Open Only When Necessary' (OOWN). With this, we found no evidence that the DRD pattern consumes less energy than its antipattern, while the opposite is true for OOWN. Data and Material: https://doi.org/10.5281/zenodo.8404487

==> Img/rq1/data.csv <==
Item,Value1,Value2,Value3,Value4,Value5
Product A,0.7,0.5,0.8,0.6,0.9
Product B,0.5,0.6,0.3,0.7,0.4
